DesertFormer: Transformer-Based Semantic Segmentation for Off-Road Desert Terrain Classification in Autonomous Navigation Systems

Reliable terrain perception is a fundamental requirement for autonomous navigation in unstructured, off-road environments. Desert landscapes present unique challenges due to low chromatic contrast between terrain categories, extreme lighting variability, and sparse vegetation that defy the assumptions of standard road-scene segmentation models. We present DesertFormer, a semantic segmentation pipeline for off-road desert terrain analysis based on SegFormer B2 with a hierarchical Mix Transformer (MiT-B2) backbone. The system classifies terrain into ten ecologically meaningful categories -- Trees, Lush Bushes, Dry Grass, Dry Bushes, Ground Clutter, Flowers, Logs, Rocks, Landscape, and Sky -- enabling safety-aware path planning for ground robots and autonomous vehicles. Trained on a purpose-built dataset of 4,176 annotated off-road images at 512x512 resolution, DesertFormer achieves a mean Intersection-over-Union (mIoU) of 64.4% and pixel accuracy of 86.1%, representing a +24.2% absolute improvement over a DeepLabV3 MobileNetV2 baseline (41.0% mIoU). We further contribute a systematic failure analysis identifying the primary confusion patterns -- Ground Clutter to Landscape and Dry Grass to Landscape -- and propose class-weighted training and copy-paste augmentation for rare terrain categories. Code, checkpoints, and an interactive inference dashboard are released at https://github.com/Yasaswini-ch/Vision-based-Desert-Terrain-Segmentation-using-SegFormer.

==> metrics/confusion_matrix.csv <==
,Trees,Lush Bushes,Dry Grass,Dry Bushes,Ground Clutter,Flowers,Logs,Rocks,Landscape,Sky
Trees,3199395,95885,3976,88,504,38909,40,45,2439,40121
Lush Bushes,23929,4675869,112810,440,18290,124680,1142,7516,29638,2731
Dry Grass,9087,846672,13678655,212199,328891,241428,5828,103840,608229,14540
Dry Bushes,83,3038,152704,688409,14380,0,0,16784,32399,4071
Ground Clutter,1616,98902,332733,16582,2568351,47580,2953,28764,418537,32
Flowers,7053,70471,16840,0,5514,1895317,481,1951,25256,841
Logs,128,3936,2493,0,749,2932,41144,349,3672,2
Rocks,1104,44581,116592,12429,34787,38061,712,681979,76737,44
Landscape,14474,599851,2639476,176795,2462990,490131,12530,115611,13199865,971
Sky,294650,78485,54482,17911,1164,43892,89,557,3482,30950353


==> metrics/metrics.json <==
{
  "model": "SegFormer B2",
  "backbone": "MIT-B2",
  "mean_iou": 0.6441733837127686,
  "mean_iou_excluding_sky_landscape": 0.6035335026681423,
  "pixel_accuracy": 0.8614,
  "val_loss": 1.0487020470201969,
  "per_class_iou": {
    "Trees": 0.8569365739822388,
    "Lush Bushes": 0.6837199330329895,
    "Dry Grass": 0.7021365761756897,
    "Dry Bushes": 0.5105710029602051,
    "Ground Clutter": 0.40235355496406555,
    "Flowers": 0.621143102645874,
    "Logs": 0.5196261405944824,
    "Rocks": 0.5317811369895935,
    "Landscape": 0.6311773657798767,
    "Sky": 0.9822883605957031
  },
  "num_classes": 10,
  "class_names": [
    "Trees",
    "Lush Bushes",
    "Dry Grass",
    "Dry Bushes",
    "Ground Clutter",
    "Flowers",
    "Logs",
    "Rocks",
    "Landscape",
    "Sky"
  ],
  "training_epochs": 40,
  "training_time_hours": 6.5
}

==> metrics/per_class_iou.csv <==
Class,IoU
Trees,0.8569
Lush Bushes,0.6837
Dry Grass,0.7021
Dry Bushes,0.5106
Ground Clutter,0.4024
Flowers,0.6211
Logs,0.5196
Rocks,0.5318
Landscape,0.6312
Sky,0.9823


==> tables/failure_analysis_summary.csv <==
Category,Rank,Description,Value,Unit
Confusion Pattern,1,Ground Clutter <-> Landscape,15674660,total confused pixels (test set)
Confusion Pattern,2,Dry Grass <-> Landscape,12170903,total confused pixels (test set)
Confusion Pattern,3,Dry Grass <-> Ground Clutter,7184182,total confused pixels (test set)
Confusion Pattern,4,Dry Bushes <-> Landscape,217590,total confused pixels (test set)
Confusion Pattern,5,Lush Bushes <-> Dry Bushes,85384,total confused pixels (test set)
Hardest Image,1,0000598.png,0.4299,difficulty score
Hardest Image,2,0000890.png,0.4304,difficulty score
Hardest Image,3,0001012.png,0.4406,difficulty score
Hardest Image,4,0001013.png,0.4503,difficulty score
Hardest Image,5,0000313.png,0.4540,difficulty score
Confidence Statistics,—,Global Mean Confidence,0.649992,confidence (0–1)
Confidence Statistics,—,Global Uncertain Pixel %,33.99,%
Confidence Statistics,—,High Uncertainty Images,158,image count
Confidence Statistics,—,Moderate Difficulty Images,471,image count
Confidence Statistics,—,Well Predicted Images,531,image count


==> tables/model_comparison.csv <==
Model,Backbone,mIoU,Pixel Accuracy,Notes
DeepLabV3,MobileNetV2,0.4100,0.7650,Phase-1 CPU prototype (24.2% below final)
SegFormer B2,MIT-B2,0.6442,0.8614,Phase-2 final model (+24.2% vs baseline)


==> tables/per_class_results.csv <==
Class,IoU,Pixel Percentage,Status
Trees,0.8569,4.07%,GOOD
Lush Bushes,0.6837,6.01%,GOOD
Dry Grass,0.7021,19.31%,GOOD
Dry Bushes,0.5106,1.10%,OK
Ground Clutter,0.4024,4.23%,OK
Flowers,0.6211,2.44%,GOOD
Logs,0.5196,0.07%,OK
Rocks,0.5318,1.21%,OK
Landscape,0.6312,23.72%,GOOD
Sky,0.9823,37.84%,GOOD

